Towards a Unified View of Affinity-Based Knowledge Distillation

Knowledge transfer between artificial neural networks has become an important topic in deep learning. Among the open questions are what kind of knowledge needs to be preserved for the transfer, and how it can be effectively achieved. Several recent work have shown good performance of distillation methods using relation-based knowledge. These algorithms are extremely attractive in that they are based on simple inter-sample similarities. Nevertheless, a proper metric of affinity and use of it in this context is far from well understood. In this paper, by explicitly modularising knowledge distillation into a framework of three components, i.e. affinity, normalisation, and loss, we give a unified treatment of these algorithms as well as study a number of unexplored combinations of the modules. With this framework we perform extensive evaluations of numerous distillation objectives for image classification, and obtain a few useful insights for effective design choices while demonstrating how relation-based knowledge distillation could achieve comparable performance to the state of the art in spite of the simplicity.

==> figures/plots/beta_search_val_loss/opt_beta_df.csv <==
,,beta
wrn_40_2,ShuffleV1,32137.643441002758
resnet32x4,ShuffleV2,31549.900649580883
resnet32x4,ShuffleV1,23919.7984002024
ResNet50,vgg8,24819.30289186255
ResNet50,MobileNetV2,12307.798025066653
vgg13,MobileNetV2,6391.624053344006
vgg13,vgg8,18644.085339704856
resnet110,resnet32,32435.60807235811
resnet32x4,resnet8x4,10716.676480328626
resnet110,resnet20,32137.643441002758
wrn_40_2,wrn_40_1,13876.647909813088
resnet56,resnet20,28504.263208534332
wrn_40_2,wrn_16_2,17158.08985610004

